A High Precision Pulse Generation and Stabilization System for Bolometric Experiments

Bolometric experiments searching for rare events usually require an extremely low radioactive background to prevent spurious signals from mimicking those of interest, spoiling the sensitivity of the apparatus. In such contexts, radioactive sources cannot be used to produce a known signal to calibrate the measured energy spectrum during data taking. In this paper we present an instrument designed to generate ultra-stable and very precise calibrating pulse, which can be used to stabilize the response of bolometers during data taking. The instrument is characterized by the presence of multi-outputs, a completely programmable pulse width and amplitude and a dedicated daisy-chained optical trigger line. It can be fully controlled and monitored remotely via CAN bus protocol. An energy resolution of the order of 20 eV FWHM at 1 MeV (2 eV FWHM at 10 keV) and a thermal stability of the order of 0.1 ppm/{\deg}C have been achieved. The device can also provide an adjustable power to compensate the low frequency thermal fluctuations that typically occur in cryogenic experiments.

==> Immagini/pulser-blocks.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.2, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'pulser-blocks.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{790.05761719bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.7169572)%
    \put(0.3725316,0.49956799){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{ \\  }}}%
    \put(0.44711929,0.57076533){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{ }}}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{pulser-blocks.pdf}}%
    \put(0.44996718,0.21667724){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{(LPC1768)}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{pulser-blocks.pdf}}%
    \put(0.29333304,0.13361367){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{Optical \\ trigger}}}%
    \put(0.64960358,0.14030644){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{DAC#2 \\ AD5415}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{pulser-blocks.pdf}}%
    \put(0.47508464,0.053398){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{Voltage reference\\ LTC6655\\  }}}%
    \put(0,0){\includegraphics[width=\unitlength,page=4]{pulser-blocks.pdf}}%
    \put(0.64904874,0.3303487){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{DAC#1 \\ AD5415}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=5]{pulser-blocks.pdf}}%
    \put(0.32794347,0.40463821){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{Time reference\\ FXO-HC536R-1MHz\\  }}}%
    \put(0,0){\includegraphics[width=\unitlength,page=6]{pulser-blocks.pdf}}%
    \put(0.16680543,0.17276526){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{ \\ Trigger out}}}%
    \put(0.17042417,0.11297624){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{ \\ Trigger in}}}%
    \put(0.56064069,0.34137499){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{Start pulse}}}%
    \put(0.51672294,0.28585497){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{Stop pulse}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=7]{pulser-blocks.pdf}}%
    \put(0.40360287,0.58127508){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\textbf{Read-out}}}}%
    \put(0.23424623,0.58396009){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\textbf{ }}}}%
    \put(0.17305417,0.60409774){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{\textbf{DAQ and }\textbf{\\ }\textbf{Slow control}}}}%
    \put(0.31418456,0.05270979){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{\textbf{Pulser }\textbf{\\ }\textbf{board}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=8]{pulser-blocks.pdf}}%
    \put(0.03205926,0.3205991){\color[rgb]{0,0,0}\rotatebox{-90}{\makebox(0,0)[lb]{\smash{Trigger}}}}%
    \put(0.73390267,0.51249289){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{Heater}}}%
    \put(0.5945072,0.62506613){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{Sensor}}}%
    \put(0.74849581,0.57357371){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{Bolometer}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=9]{pulser-blocks.pdf}}%
    \put(0.38976707,0.34137499){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{Cycles counter}}}%
    \put(0.41824601,0.4071546){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{Pulse phase}}}%
    \put(0.98592613,0.36985392){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{V}}}%
    \put(0.9517514,0.39833286){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{T}}}%
    \put(0.71617083,0.40648333){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{Output Buffers}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=10]{pulser-blocks.pdf}}%
    \put(0.11939467,0.40793451){\color[rgb]{0,0,0}\rotatebox{-90}{\makebox(0,0)[lb]{\smash{Settings}}}}%
  \end{picture}%
\endgroup%

